Measurement of the Helicity Fractions of W Bosons from Top Quark Decays Using Fully Reconstructed top-antitop Events with CDF II

We present a measurement of the fractions F_0 and F_+ of longitudinally polarized and right-handed W bosons in top quark decays using data collected with the CDF II detector. The data set used in the analysis corresponds to an integrated luminosity of approximately 318 pb -1. We select ttbar candidate events with one lepton, at least four jets, and missing transverse energy. Our helicity measurement uses the decay angle theta*, which is defined as the angle between the momentum of the charged lepton in the W boson rest frame and the W momentum in the top quark rest frame. The cos(theta*) distribution in the data is determined by full kinematic reconstruction of the ttbar candidates. We find F_0 = 0.85 +0.15 -0.22 (stat) +- 0.06 (syst) and F_+ = 0.05 +0.11 -0.05 (stat) +- 0.03 (syst), which is consistent with the standard model prediction. We set an upper limit on the fraction of right-handed W bosons of F_+ < 0.26 at the 95% confidence level.

==> Regeln.txt <==
Sammlung einiger wichtiger Regeln von Phys. Rev. D und/oder CDF
===============================================================

- Variablen in kursiv
- Lateinische Abkuerzungen in kursiv, z.B. et al.


==> abstrakt.txt <==
We present a measurement of the fractions F_0 and F_+ of longitudinally polarized 
and right-handed W bosons in top quark decays using data collected with the 
CDF II detector. The data set used in the analysis corresponds to an integrated 
luminosity of approximately 318 pb -1. We select ttbar candidate events with one 
lepton, at least four jets, and missing transverse energy. Our helicity 
measurement uses the decay angle theta*, which is defined as the angle between 
the momentum of the charged lepton in the W boson rest frame and the W momentum 
in the top quark rest frame. The cos(theta*) distribution in the data is 
determined by full kinematic reconstruction of the ttbar candidates.
We find F_0 = 0.85 +0.15 -0.22 (stat) +- 0.06 (syst) and 
F_+ = 0.05  +0.11 -0.05 (stat) +- 0.03 (syst), which is consistent with the 
standard model prediction. We set an upper limit on the fraction of right-handed 
W bosons of F_+ < 0.26 at the 95% confidence level.

